E3C for Computational Homogenization in Nonlinear Mechanics

In computational homogenization, a fast solution of the microscopic problem can be achieved by model order reduction in combination with hyper-reduction. Such a technique, which has recently been proposed in the context of magnetostatics, is applied to nonlinear mechanics in this work. The method is called 'Empirically Corrected Cluster Cubature' (E3C), as it combines clustering techniques with an empirical correction step to compute a novel type of integration points, which does not form a subset of the finite element integration points. The method is adopted to the challenges arising in nonlinear mechanics and is tested in plane strain for different microstructures (porous and reinforced) in dependence of the material nonlinearity. The results show that hyper-reduction errors < 1% can be achieved with a comparably small number of integration points, which is in the order of the number of modes. A two-scale example is provided and the research code can be downloaded.

==> Figs/Data/old/20241129_08h10_alp0_redInt20_5_10mds/exe/histVarsRed.dat <==
    0.00000E+00     0.00000E+00     0.00000E+00     0.00000E+00     0.00000E+00   
    0.50000E-01     0.35853E-03    -0.39459E-05     0.47746E+00     0.00000E+00   
    0.10000E+00     0.54278E-03    -0.88534E-05     0.95493E+00     0.00000E+00   
    0.15000E+00     0.62330E-03    -0.12896E-04     0.14324E+01     0.00000E+00   
    0.20000E+00     0.66274E-03    -0.15535E-04     0.19099E+01     0.00000E+00   
    0.25000E+00     0.68586E-03    -0.17038E-04     0.23873E+01     0.00000E+00   
    0.30000E+00     0.70159E-03    -0.17828E-04     0.28648E+01     0.00000E+00   
    0.35000E+00     0.71342E-03    -0.18231E-04     0.33423E+01     0.00000E+00   
    0.40000E+00     0.72291E-03    -0.18463E-04     0.38197E+01     0.00000E+00   
    0.45000E+00     0.73088E-03    -0.18651E-04     0.42972E+01     0.00000E+00   
    0.50000E+00     0.73778E-03    -0.18854E-04     0.47746E+01     0.00000E+00   


==> Figs/Data/old/20241129_08h10_alp0_redInt20_5_10mds/feap/histVars.dat <==
  
   0.500000E-01    0.219692E-04    0.381342E-03   -0.219940E-05    0.477465E+00   -0.185839E-17    0.581547E+04  /
   0.100000E+00    0.219692E-04    0.570431E-03   -0.939405E-05    0.954930E+00   -0.171185E-16    0.581547E+04  /
   0.150000E+00    0.219692E-04    0.648987E-03   -0.185699E-04    0.143239E+01   -0.101644E-17    0.581547E+04  /
   0.200000E+00    0.219692E-04    0.687557E-03   -0.267038E-04    0.190986E+01   -0.385502E-16    0.581547E+04  /
   0.250000E+00    0.219692E-04    0.710291E-03   -0.331209E-04    0.238732E+01    0.314148E-16    0.581547E+04  /
   0.300000E+00    0.219692E-04    0.725661E-03   -0.380559E-04    0.286479E+01   -0.154411E-15    0.581547E+04  /
   0.350000E+00    0.219692E-04    0.737145E-03   -0.418919E-04    0.334225E+01   -0.860179E-16    0.581547E+04  /
   0.400000E+00    0.219692E-04    0.746357E-03   -0.449296E-04    0.381972E+01   -0.480166E-16    0.581547E+04  /
   0.450000E+00    0.219692E-04    0.754121E-03   -0.473749E-04    0.429718E+01   -0.241371E-16    0.581547E+04  /
   0.500000E+00    0.219692E-04    0.760891E-03   -0.493690E-04    0.477465E+01   -0.561346E-16    0.581547E+04  /


==> Figs/Data/old/20241129_08h13_light_alp0_redInt40_5_10mds/exe/histVarsRed.dat <==
    0.00000E+00     0.00000E+00     0.00000E+00     0.00000E+00     0.00000E+00   
    0.50000E-01     0.36870E-03    -0.64345E-06     0.47746E+00     0.00000E+00   
    0.10000E+00     0.55322E-03    -0.82135E-05     0.95493E+00     0.00000E+00   
    0.15000E+00     0.63304E-03    -0.17813E-04     0.14324E+01     0.00000E+00   
    0.20000E+00     0.67240E-03    -0.26312E-04     0.19099E+01     0.00000E+00   
    0.25000E+00     0.69540E-03    -0.33465E-04     0.23873E+01     0.00000E+00   
    0.30000E+00     0.71095E-03    -0.39484E-04     0.28648E+01     0.00000E+00   
    0.35000E+00     0.72260E-03    -0.44576E-04     0.33423E+01     0.00000E+00   
    0.40000E+00     0.73197E-03    -0.48908E-04     0.38197E+01     0.00000E+00   
    0.45000E+00     0.73987E-03    -0.52618E-04     0.42972E+01     0.00000E+00   
    0.50000E+00     0.74676E-03    -0.55815E-04     0.47746E+01     0.00000E+00   


==> Figs/Data/old/20241129_08h13_light_alp0_redInt40_5_10mds/feap/histVars.dat <==
  
   0.500000E-01    0.219692E-04    0.381342E-03   -0.219940E-05    0.477465E+00   -0.185839E-17    0.581547E+04  /
   0.100000E+00    0.219692E-04    0.570431E-03   -0.939405E-05    0.954930E+00   -0.171185E-16    0.581547E+04  /
   0.150000E+00    0.219692E-04    0.648987E-03   -0.185699E-04    0.143239E+01   -0.101644E-17    0.581547E+04  /
   0.200000E+00    0.219692E-04    0.687557E-03   -0.267038E-04    0.190986E+01   -0.385502E-16    0.581547E+04  /
   0.250000E+00    0.219692E-04    0.710291E-03   -0.331209E-04    0.238732E+01    0.314148E-16    0.581547E+04  /
   0.300000E+00    0.219692E-04    0.725661E-03   -0.380559E-04    0.286479E+01   -0.154411E-15    0.581547E+04  /
   0.350000E+00    0.219692E-04    0.737145E-03   -0.418919E-04    0.334225E+01   -0.860179E-16    0.581547E+04  /
   0.400000E+00    0.219692E-04    0.746357E-03   -0.449296E-04    0.381972E+01   -0.480166E-16    0.581547E+04  /
   0.450000E+00    0.219692E-04    0.754121E-03   -0.473749E-04    0.429718E+01   -0.241371E-16    0.581547E+04  /
   0.500000E+00    0.219692E-04    0.760891E-03   -0.493690E-04    0.477465E+01   -0.561346E-16    0.581547E+04  /


==> Figs/Data/old/20241129_08h26_light_alp0_redInt1000_50_10mds/exe/histVarsRed.dat <==
    0.00000E+00     0.00000E+00     0.00000E+00     0.00000E+00     0.00000E+00   
    0.50000E-01     0.38071E-03    -0.14066E-05     0.47746E+00     0.00000E+00   
    0.10000E+00     0.56848E-03    -0.88544E-05     0.95493E+00     0.00000E+00   
    0.15000E+00     0.64694E-03    -0.17634E-04     0.14324E+01     0.00000E+00   
    0.20000E+00     0.68490E-03    -0.25138E-04     0.19099E+01     0.00000E+00   
    0.25000E+00     0.70720E-03    -0.31292E-04     0.23873E+01     0.00000E+00   
    0.30000E+00     0.72245E-03    -0.36433E-04     0.28648E+01     0.00000E+00   
    0.35000E+00     0.73399E-03    -0.40832E-04     0.33423E+01     0.00000E+00   
    0.40000E+00     0.74334E-03    -0.44676E-04     0.38197E+01     0.00000E+00   
    0.45000E+00     0.75129E-03    -0.48085E-04     0.42972E+01     0.00000E+00   
    0.50000E+00     0.75826E-03    -0.51144E-04     0.47746E+01     0.00000E+00   


==> Figs/Data/old/20241129_08h26_light_alp0_redInt1000_50_10mds/feap/histVars.dat <==
  
   0.500000E-01    0.219692E-04    0.381342E-03   -0.219940E-05    0.477465E+00   -0.185839E-17    0.581547E+04  /
   0.100000E+00    0.219692E-04    0.570431E-03   -0.939405E-05    0.954930E+00   -0.171185E-16    0.581547E+04  /
   0.150000E+00    0.219692E-04    0.648987E-03   -0.185699E-04    0.143239E+01   -0.101644E-17    0.581547E+04  /
   0.200000E+00    0.219692E-04    0.687557E-03   -0.267038E-04    0.190986E+01   -0.385502E-16    0.581547E+04  /
   0.250000E+00    0.219692E-04    0.710291E-03   -0.331209E-04    0.238732E+01    0.314148E-16    0.581547E+04  /
   0.300000E+00    0.219692E-04    0.725661E-03   -0.380559E-04    0.286479E+01   -0.154411E-15    0.581547E+04  /
   0.350000E+00    0.219692E-04    0.737145E-03   -0.418919E-04    0.334225E+01   -0.860179E-16    0.581547E+04  /
   0.400000E+00    0.219692E-04    0.746357E-03   -0.449296E-04    0.381972E+01   -0.480166E-16    0.581547E+04  /
   0.450000E+00    0.219692E-04    0.754121E-03   -0.473749E-04    0.429718E+01   -0.241371E-16    0.581547E+04  /
   0.500000E+00    0.219692E-04    0.760891E-03   -0.493690E-04    0.477465E+01   -0.561346E-16    0.581547E+04  /


==> Figs/Data/old/20241129_08h30_light_alp0_redInt10_5_10mds/exe/histVarsRed.dat <==
    0.00000E+00     0.00000E+00     0.00000E+00     0.00000E+00     0.00000E+00   
    0.50000E-01     0.32536E-03    -0.45314E-04     0.47746E+00     0.00000E+00   
    0.10000E+00     0.49469E-03    -0.65842E-04     0.95493E+00     0.00000E+00   
    0.15000E+00     0.57483E-03    -0.74516E-04     0.14324E+01     0.00000E+00   
    0.20000E+00     0.61879E-03    -0.78851E-04     0.19099E+01     0.00000E+00   
    0.25000E+00     0.64634E-03    -0.81022E-04     0.23873E+01     0.00000E+00   
    0.30000E+00     0.66537E-03    -0.82005E-04     0.28648E+01     0.00000E+00   
    0.35000E+00     0.67948E-03    -0.82336E-04     0.33423E+01     0.00000E+00   
    0.40000E+00     0.69049E-03    -0.82324E-04     0.38197E+01     0.00000E+00   
    0.45000E+00     0.69943E-03    -0.82140E-04     0.42972E+01     0.00000E+00   
    0.50000E+00     0.70692E-03    -0.81877E-04     0.47746E+01     0.00000E+00   


==> Figs/Data/old/20241129_08h30_light_alp0_redInt10_5_10mds/feap/histVars.dat <==
  
   0.500000E-01    0.219692E-04    0.381342E-03   -0.219940E-05    0.477465E+00   -0.185839E-17    0.581547E+04  /
   0.100000E+00    0.219692E-04    0.570431E-03   -0.939405E-05    0.954930E+00   -0.171185E-16    0.581547E+04  /
   0.150000E+00    0.219692E-04    0.648987E-03   -0.185699E-04    0.143239E+01   -0.101644E-17    0.581547E+04  /
   0.200000E+00    0.219692E-04    0.687557E-03   -0.267038E-04    0.190986E+01   -0.385502E-16    0.581547E+04  /
   0.250000E+00    0.219692E-04    0.710291E-03   -0.331209E-04    0.238732E+01    0.314148E-16    0.581547E+04  /
   0.300000E+00    0.219692E-04    0.725661E-03   -0.380559E-04    0.286479E+01   -0.154411E-15    0.581547E+04  /
   0.350000E+00    0.219692E-04    0.737145E-03   -0.418919E-04    0.334225E+01   -0.860179E-16    0.581547E+04  /
   0.400000E+00    0.219692E-04    0.746357E-03   -0.449296E-04    0.381972E+01   -0.480166E-16    0.581547E+04  /
   0.450000E+00    0.219692E-04    0.754121E-03   -0.473749E-04    0.429718E+01   -0.241371E-16    0.581547E+04  /
   0.500000E+00    0.219692E-04    0.760891E-03   -0.493690E-04    0.477465E+01   -0.561346E-16    0.581547E+04  /


==> Figs/Data/old/20241129_08h37_light_alp0_redInt200_50_10mds/exe/histVarsRed.dat <==
    0.00000E+00     0.00000E+00     0.00000E+00     0.00000E+00     0.00000E+00   
    0.50000E-01     0.37675E-03    -0.12567E-05     0.47746E+00     0.00000E+00   
    0.10000E+00     0.56364E-03    -0.86753E-05     0.95493E+00     0.00000E+00   
    0.15000E+00     0.64269E-03    -0.17394E-04     0.14324E+01     0.00000E+00   
    0.20000E+00     0.68111E-03    -0.24817E-04     0.19099E+01     0.00000E+00   
    0.25000E+00     0.70357E-03    -0.30927E-04     0.23873E+01     0.00000E+00   
    0.30000E+00     0.71885E-03    -0.36059E-04     0.28648E+01     0.00000E+00   
    0.35000E+00     0.73036E-03    -0.40474E-04     0.33423E+01     0.00000E+00   
    0.40000E+00     0.73967E-03    -0.44346E-04     0.38197E+01     0.00000E+00   
    0.45000E+00     0.74757E-03    -0.47792E-04     0.42972E+01     0.00000E+00   
    0.50000E+00     0.75449E-03    -0.50892E-04     0.47746E+01     0.00000E+00   


==> Figs/Data/old/20241129_08h37_light_alp0_redInt200_50_10mds/feap/histVars.dat <==
  
   0.500000E-01    0.219692E-04    0.381342E-03   -0.219940E-05    0.477465E+00   -0.185839E-17    0.581547E+04  /
   0.100000E+00    0.219692E-04    0.570431E-03   -0.939405E-05    0.954930E+00   -0.171185E-16    0.581547E+04  /
   0.150000E+00    0.219692E-04    0.648987E-03   -0.185699E-04    0.143239E+01   -0.101644E-17    0.581547E+04  /
   0.200000E+00    0.219692E-04    0.687557E-03   -0.267038E-04    0.190986E+01   -0.385502E-16    0.581547E+04  /
   0.250000E+00    0.219692E-04    0.710291E-03   -0.331209E-04    0.238732E+01    0.314148E-16    0.581547E+04  /
   0.300000E+00    0.219692E-04    0.725661E-03   -0.380559E-04    0.286479E+01   -0.154411E-15    0.581547E+04  /
   0.350000E+00    0.219692E-04    0.737145E-03   -0.418919E-04    0.334225E+01   -0.860179E-16    0.581547E+04  /
   0.400000E+00    0.219692E-04    0.746357E-03   -0.449296E-04    0.381972E+01   -0.480166E-16    0.581547E+04  /
   0.450000E+00    0.219692E-04    0.754121E-03   -0.473749E-04    0.429718E+01   -0.241371E-16    0.581547E+04  /
   0.500000E+00    0.219692E-04    0.760891E-03   -0.493690E-04    0.477465E+01   -0.561346E-16    0.581547E+04  /


==> Figs/Data/old/20241130_08h28_alp2_5redIntHM2_8_2_10mds/exe/histVarsRed.dat <==
    0.00000E+00     0.00000E+00     0.00000E+00     0.00000E+00     0.00000E+00   
    0.50000E-01     0.21063E-03     0.31921E-03     0.26527E+00     0.39700E+00   
    0.10000E+00     0.30947E-03     0.47944E-03     0.53053E+00     0.79399E+00   
    0.15000E+00     0.34117E-03     0.55046E-03     0.79580E+00     0.11910E+01   
    0.20000E+00     0.34856E-03     0.58980E-03     0.10611E+01     0.15880E+01   
    0.25000E+00     0.34863E-03     0.61649E-03     0.13263E+01     0.19850E+01   
    0.30000E+00     0.34677E-03     0.63656E-03     0.15916E+01     0.23820E+01   
    0.35000E+00     0.34468E-03     0.65245E-03     0.18569E+01     0.27790E+01   
    0.40000E+00     0.34293E-03     0.66544E-03     0.21221E+01     0.31760E+01   
    0.45000E+00     0.34167E-03     0.67631E-03     0.23874E+01     0.35730E+01   
    0.50000E+00     0.34088E-03     0.68557E-03     0.26527E+01     0.39700E+01   


==> Figs/Data/old/20241130_08h28_alp2_5redIntHM2_8_2_10mds/feap/histVars.dat <==
  
   0.500000E-01    0.219692E-04    0.210324E-03    0.318445E-03    0.265265E+00    0.396997E+00    0.581547E+04  /
   0.100000E+00    0.219692E-04    0.308784E-03    0.479940E-03    0.530530E+00    0.793995E+00    0.581547E+04  /
   0.150000E+00    0.219692E-04    0.339172E-03    0.551684E-03    0.795796E+00    0.119099E+01    0.581547E+04  /
   0.200000E+00    0.219692E-04    0.345051E-03    0.591746E-03    0.106106E+01    0.158799E+01    0.581547E+04  /
   0.250000E+00    0.219692E-04    0.343713E-03    0.619318E-03    0.132633E+01    0.198499E+01    0.581547E+04  /
   0.300000E+00    0.219692E-04    0.341100E-03    0.640330E-03    0.159159E+01    0.238198E+01    0.581547E+04  /
   0.350000E+00    0.219692E-04    0.339023E-03    0.657028E-03    0.185686E+01    0.277898E+01    0.581547E+04  /
   0.400000E+00    0.219692E-04    0.337910E-03    0.670579E-03    0.212212E+01    0.317598E+01    0.581547E+04  /
   0.450000E+00    0.219692E-04    0.337741E-03    0.681743E-03    0.238739E+01    0.357298E+01    0.581547E+04  /
   0.500000E+00    0.219692E-04    0.338364E-03    0.691071E-03    0.265265E+01    0.396997E+01    0.581547E+04  /


==> Figs/Data/old/20241130_08h37_light_alp0_5redIntHM2_8_2_10mds/exe/histVarsRed.dat <==
    0.00000E+00     0.00000E+00     0.00000E+00     0.00000E+00     0.00000E+00   
    0.50000E-01     0.37418E-03     0.73110E-04     0.46829E+00     0.93149E-01   
    0.10000E+00     0.55666E-03     0.10331E-03     0.93658E+00     0.18630E+00   
    0.15000E+00     0.63117E-03     0.11228E-03     0.14049E+01     0.27945E+00   
    0.20000E+00     0.66823E-03     0.11556E-03     0.18732E+01     0.37260E+00   
    0.25000E+00     0.69059E-03     0.11686E-03     0.23415E+01     0.46574E+00   
    0.30000E+00     0.70599E-03     0.11720E-03     0.28097E+01     0.55889E+00   
    0.35000E+00     0.71758E-03     0.11701E-03     0.32780E+01     0.65204E+00   
    0.40000E+00     0.72685E-03     0.11652E-03     0.37463E+01     0.74519E+00   
    0.45000E+00     0.73461E-03     0.11587E-03     0.42146E+01     0.83834E+00   
    0.50000E+00     0.74132E-03     0.11515E-03     0.46829E+01     0.93149E+00   


==> Figs/Data/old/20241130_08h37_light_alp0_5redIntHM2_8_2_10mds/feap/histVars.dat <==
  
   0.500000E-01    0.219692E-04    0.373126E-03    0.725208E-04    0.468290E+00    0.931488E-01    0.581547E+04  /
   0.100000E+00    0.219692E-04    0.556186E-03    0.103109E-03    0.936581E+00    0.186298E+00    0.581547E+04  /
   0.150000E+00    0.219692E-04    0.631927E-03    0.111718E-03    0.140487E+01    0.279446E+00    0.581547E+04  /
   0.200000E+00    0.219692E-04    0.669455E-03    0.113899E-03    0.187316E+01    0.372595E+00    0.581547E+04  /
   0.250000E+00    0.219692E-04    0.692113E-03    0.113693E-03    0.234145E+01    0.465744E+00    0.581547E+04  /
   0.300000E+00    0.219692E-04    0.707891E-03    0.112438E-03    0.280974E+01    0.558893E+00    0.581547E+04  /
   0.350000E+00    0.219692E-04    0.719926E-03    0.110806E-03    0.327803E+01    0.652041E+00    0.581547E+04  /
   0.400000E+00    0.219692E-04    0.729673E-03    0.109151E-03    0.374632E+01    0.745190E+00    0.581547E+04  /
   0.450000E+00    0.219692E-04    0.737910E-03    0.107637E-03    0.421461E+01    0.838339E+00    0.581547E+04  /
   0.500000E+00    0.219692E-04    0.745092E-03    0.106324E-03    0.468290E+01    0.931488E+00    0.581547E+04  /


==> Figs/Data/old/20241130_08h38_light_alp1_3redIntHM2_8_2_10mds/exe/histVarsRed.dat <==
    0.00000E+00     0.00000E+00     0.00000E+00     0.00000E+00     0.00000E+00   
    0.50000E-01     0.33160E-03     0.18629E-03     0.41659E+00     0.23330E+00   
    0.10000E+00     0.49067E-03     0.27486E-03     0.83317E+00     0.46660E+00   
    0.15000E+00     0.55530E-03     0.30895E-03     0.12498E+01     0.69990E+00   
    0.20000E+00     0.58819E-03     0.32330E-03     0.16663E+01     0.93320E+00   
    0.25000E+00     0.60865E-03     0.33036E-03     0.20829E+01     0.11665E+01   
    0.30000E+00     0.62302E-03     0.33455E-03     0.24995E+01     0.13998E+01   
    0.35000E+00     0.63392E-03     0.33751E-03     0.29161E+01     0.16331E+01   
    0.40000E+00     0.64263E-03     0.33990E-03     0.33327E+01     0.18664E+01   
    0.45000E+00     0.64986E-03     0.34202E-03     0.37493E+01     0.20997E+01   
    0.50000E+00     0.65604E-03     0.34398E-03     0.41659E+01     0.23330E+01   


==> Figs/Data/old/20241130_08h38_light_alp1_3redIntHM2_8_2_10mds/feap/histVars.dat <==
  
   0.500000E-01    0.219692E-04    0.330811E-03    0.185641E-03    0.416586E+00    0.233299E+00    0.581547E+04  /
   0.100000E+00    0.219692E-04    0.489854E-03    0.274661E-03    0.833172E+00    0.466599E+00    0.581547E+04  /
   0.150000E+00    0.219692E-04    0.555091E-03    0.307667E-03    0.124976E+01    0.699898E+00    0.581547E+04  /
   0.200000E+00    0.219692E-04    0.588625E-03    0.321113E-03    0.166634E+01    0.933198E+00    0.581547E+04  /
   0.250000E+00    0.219692E-04    0.609545E-03    0.327863E-03    0.208293E+01    0.116650E+01    0.581547E+04  /
   0.300000E+00    0.219692E-04    0.624189E-03    0.332185E-03    0.249952E+01    0.139980E+01    0.581547E+04  /
   0.350000E+00    0.219692E-04    0.635214E-03    0.335588E-03    0.291610E+01    0.163310E+01    0.581547E+04  /
   0.400000E+00    0.219692E-04    0.643958E-03    0.338636E-03    0.333269E+01    0.186640E+01    0.581547E+04  /
   0.450000E+00    0.219692E-04    0.651185E-03    0.341539E-03    0.374928E+01    0.209970E+01    0.581547E+04  /
   0.500000E+00    0.219692E-04    0.657359E-03    0.344369E-03    0.416586E+01    0.233299E+01    0.581547E+04  /


==> Figs/Data/old/20241130_08h40_light_alp12_5redIntHM2_8_2_10mds/exe/histVarsRed.dat <==
    0.00000E+00     0.00000E+00     0.00000E+00     0.00000E+00     0.00000E+00   
    0.50000E-01     0.74074E-04    -0.37615E-03     0.93149E-01    -0.46829E+00   
    0.10000E+00     0.10719E-03    -0.55925E-03     0.18630E+00    -0.93658E+00   
    0.15000E+00     0.11310E-03    -0.63258E-03     0.27945E+00    -0.14049E+01   
    0.20000E+00     0.10954E-03    -0.66889E-03     0.37260E+00    -0.18732E+01   
    0.25000E+00     0.10374E-03    -0.69163E-03     0.46574E+00    -0.23415E+01   
    0.30000E+00     0.97944E-04    -0.70815E-03     0.55889E+00    -0.28097E+01   
    0.35000E+00     0.92823E-04    -0.72118E-03     0.65204E+00    -0.32780E+01   
    0.40000E+00     0.88517E-04    -0.73198E-03     0.74519E+00    -0.37463E+01   
    0.45000E+00     0.84991E-04    -0.74122E-03     0.83834E+00    -0.42146E+01   
    0.50000E+00     0.82150E-04    -0.74931E-03     0.93149E+00    -0.46829E+01   


==> Figs/Data/old/20241130_08h40_light_alp12_5redIntHM2_8_2_10mds/feap/histVars.dat <==
  
   0.500000E-01    0.219692E-04    0.742076E-04   -0.374880E-03    0.931488E-01   -0.468290E+00    0.581547E+04  /
   0.100000E+00    0.219692E-04    0.105559E-03   -0.558514E-03    0.186298E+00   -0.936581E+00    0.581547E+04  /
   0.150000E+00    0.219692E-04    0.110438E-03   -0.633318E-03    0.279446E+00   -0.140487E+01    0.581547E+04  /
   0.200000E+00    0.219692E-04    0.106449E-03   -0.670766E-03    0.372595E+00   -0.187316E+01    0.581547E+04  /
   0.250000E+00    0.219692E-04    0.100269E-03   -0.693979E-03    0.465744E+00   -0.234145E+01    0.581547E+04  /
   0.300000E+00    0.219692E-04    0.940394E-04   -0.710459E-03    0.558893E+00   -0.280974E+01    0.581547E+04  /
   0.350000E+00    0.219692E-04    0.884102E-04   -0.723174E-03    0.652041E+00   -0.327803E+01    0.581547E+04  /
   0.400000E+00    0.219692E-04    0.835529E-04   -0.733532E-03    0.745190E+00   -0.374632E+01    0.581547E+04  /
   0.450000E+00    0.219692E-04    0.794697E-04   -0.742296E-03    0.838339E+00   -0.421461E+01    0.581547E+04  /
   0.500000E+00    0.219692E-04    0.760935E-04   -0.749922E-03    0.931488E+00   -0.468290E+01    0.581547E+04  /


==> Figs/Data/old/20241130_08h41_light_alp5_8redIntHM2_8_2_10mds/exe/histVarsRed.dat <==
    0.00000E+00     0.00000E+00     0.00000E+00     0.00000E+00     0.00000E+00   
    0.50000E-01    -0.24905E-03     0.29155E-03    -0.31009E+00     0.36307E+00   
    0.10000E+00    -0.37661E-03     0.43152E-03    -0.62018E+00     0.72613E+00   
    0.15000E+00    -0.43474E-03     0.48373E-03    -0.93027E+00     0.10892E+01   
    0.20000E+00    -0.46612E-03     0.50724E-03    -0.12404E+01     0.14523E+01   
    0.25000E+00    -0.48545E-03     0.52110E-03    -0.15504E+01     0.18153E+01   
    0.30000E+00    -0.49858E-03     0.53096E-03    -0.18605E+01     0.21784E+01   
    0.35000E+00    -0.50825E-03     0.53874E-03    -0.21706E+01     0.25415E+01   
    0.40000E+00    -0.51585E-03     0.54525E-03    -0.24807E+01     0.29045E+01   
    0.45000E+00    -0.52215E-03     0.55086E-03    -0.27908E+01     0.32676E+01   
    0.50000E+00    -0.52759E-03     0.55580E-03    -0.31009E+01     0.36307E+01   


==> Figs/Data/old/20241130_08h41_light_alp5_8redIntHM2_8_2_10mds/feap/histVars.dat <==
  
   0.500000E-01    0.219692E-04   -0.248985E-03    0.290470E-03   -0.310089E+00    0.363067E+00    0.581547E+04  /
   0.100000E+00    0.219692E-04   -0.377145E-03    0.429969E-03   -0.620177E+00    0.726134E+00    0.581547E+04  /
   0.150000E+00    0.219692E-04   -0.436442E-03    0.483163E-03   -0.930266E+00    0.108920E+01    0.581547E+04  /
   0.200000E+00    0.219692E-04   -0.468102E-03    0.507228E-03   -0.124035E+01    0.145227E+01    0.581547E+04  /
   0.250000E+00    0.219692E-04   -0.487140E-03    0.520890E-03   -0.155044E+01    0.181534E+01    0.581547E+04  /
   0.300000E+00    0.219692E-04   -0.499901E-03    0.530113E-03   -0.186053E+01    0.217840E+01    0.581547E+04  /
   0.350000E+00    0.219692E-04   -0.509364E-03    0.537065E-03   -0.217062E+01    0.254147E+01    0.581547E+04  /
   0.400000E+00    0.219692E-04   -0.516979E-03    0.542670E-03   -0.248071E+01    0.290454E+01    0.581547E+04  /
   0.450000E+00    0.219692E-04   -0.523466E-03    0.547397E-03   -0.279080E+01    0.326760E+01    0.581547E+04  /
   0.500000E+00    0.219692E-04   -0.529192E-03    0.551523E-03   -0.310089E+01    0.363067E+01    0.581547E+04  /


==> Figs/Data/old/20241130_08h43_light_alp12_5fullInt_10mds/exe/histVarsRed.dat <==
    0.00000E+00     0.00000E+00     0.00000E+00     0.00000E+00     0.00000E+00   
    0.50000E-01     0.74101E-04    -0.37669E-03     0.93149E-01    -0.46829E+00   
    0.10000E+00     0.10614E-03    -0.55949E-03     0.18630E+00    -0.93658E+00   
    0.15000E+00     0.11048E-03    -0.63391E-03     0.27945E+00    -0.14049E+01   
    0.20000E+00     0.10607E-03    -0.67151E-03     0.37260E+00    -0.18732E+01   
    0.25000E+00     0.10041E-03    -0.69501E-03     0.46574E+00    -0.23415E+01   
    0.30000E+00     0.95537E-04    -0.71172E-03     0.55889E+00    -0.28097E+01   
    0.35000E+00     0.91770E-04    -0.72459E-03     0.65204E+00    -0.32780E+01   
    0.40000E+00     0.88986E-04    -0.73506E-03     0.74519E+00    -0.37463E+01   
    0.45000E+00     0.86978E-04    -0.74393E-03     0.83834E+00    -0.42146E+01   
    0.50000E+00     0.85561E-04    -0.75167E-03     0.93149E+00    -0.46829E+01   


==> Figs/Data/old/20241130_09h06_light_alp0_5fullInt_10mds/exe/histVarsRed.dat <==
    0.00000E+00     0.00000E+00     0.00000E+00     0.00000E+00     0.00000E+00   
    0.50000E-01     0.37430E-03     0.73475E-04     0.46829E+00     0.93149E-01   
    0.10000E+00     0.55652E-03     0.10362E-03     0.93658E+00     0.18630E+00   
    0.15000E+00     0.63276E-03     0.11199E-03     0.14049E+01     0.27945E+00   
    0.20000E+00     0.67057E-03     0.11407E-03     0.18732E+01     0.37260E+00   
    0.25000E+00     0.69337E-03     0.11453E-03     0.23415E+01     0.46574E+00   
    0.30000E+00     0.70919E-03     0.11471E-03     0.28097E+01     0.55889E+00   
    0.35000E+00     0.72126E-03     0.11495E-03     0.32780E+01     0.65204E+00   
    0.40000E+00     0.73105E-03     0.11531E-03     0.37463E+01     0.74519E+00   
    0.45000E+00     0.73935E-03     0.11579E-03     0.42146E+01     0.83834E+00   
    0.50000E+00     0.74661E-03     0.11637E-03     0.46829E+01     0.93149E+00   


==> Figs/Data/old/20241130_09h06_light_alp0_5fullInt_10mds/feap/histVars.dat <==
  
   0.500000E-01    0.219692E-04    0.373126E-03    0.725208E-04    0.468290E+00    0.931488E-01    0.581547E+04  /
   0.100000E+00    0.219692E-04    0.556186E-03    0.103109E-03    0.936581E+00    0.186298E+00    0.581547E+04  /
   0.150000E+00    0.219692E-04    0.631927E-03    0.111718E-03    0.140487E+01    0.279446E+00    0.581547E+04  /
   0.200000E+00    0.219692E-04    0.669455E-03    0.113899E-03    0.187316E+01    0.372595E+00    0.581547E+04  /
   0.250000E+00    0.219692E-04    0.692113E-03    0.113693E-03    0.234145E+01    0.465744E+00    0.581547E+04  /
   0.300000E+00    0.219692E-04    0.707891E-03    0.112438E-03    0.280974E+01    0.558893E+00    0.581547E+04  /
   0.350000E+00    0.219692E-04    0.719926E-03    0.110806E-03    0.327803E+01    0.652041E+00    0.581547E+04  /
   0.400000E+00    0.219692E-04    0.729673E-03    0.109151E-03    0.374632E+01    0.745190E+00    0.581547E+04  /
   0.450000E+00    0.219692E-04    0.737910E-03    0.107637E-03    0.421461E+01    0.838339E+00    0.581547E+04  /
   0.500000E+00    0.219692E-04    0.745092E-03    0.106324E-03    0.468290E+01    0.931488E+00    0.581547E+04  /


==> Figs/Data/sigepsRO.dat <==
   0.0000000000000000        0.0000000000000000        0.0000000000000000        0.0000000000000000     
   4.7619047650297617E-006   4.7619047619047615E-006   4.7619047619047615E-006   1.0000000000000000     
   9.5238096238095230E-006   9.5238095238095231E-006   9.5238095238095231E-006   2.0000000000000000     
   1.4285715045089285E-005   1.4285714285714285E-005   1.4285714285714285E-005   3.0000000000000000     
   1.9047622247619048E-005   1.9047619047619056E-005   1.9047619047619046E-005   4.0000000000000000     
   2.3809533575148812E-005   2.3809523809523905E-005   2.3809523809523810E-005   5.0000000000000000     
   2.8571452871428571E-005   2.8571428571429160E-005   2.8571428571428571E-005   6.0000000000000000     
   3.3333385855208334E-005   3.3333333333336093E-005   3.3333333333333335E-005   7.0000000000000000     
   3.8095340495238091E-005   3.8095238095248575E-005   3.8095238095238092E-005   8.0000000000000000     
   4.2857327385267855E-005   4.2857142857176907E-005   4.2857142857142856E-005   9.0000000000000000     
   4.7619360119047619E-005   4.7619047619145280E-005   4.7619047619047620E-005   10.000000000000000     
   5.2381455665327375E-005   5.2380952381205674E-005   5.2380952380952378E-005   11.000000000000000     
   5.7143634742857144E-005   5.7142857143461801E-005   5.7142857142857142E-005   12.000000000000000     
   6.1905922195386906E-005   6.1904761906108187E-005   6.1904761904761906E-005   13.000000000000000     
   6.6668347366666673E-005   6.6666666669491423E-005   6.6666666666666670E-005   14.000000000000000     
   7.1430944475446432E-005   7.1428571434202780E-005   7.1428571428571434E-005   15.000000000000000     
   7.6193752990476185E-005   7.6190476201213608E-005   7.6190476190476184E-005   16.000000000000000     
   8.0956818005505944E-005   8.0952380972068393E-005   8.0952380952380949E-005   17.000000000000000     
   8.5720190614285707E-005   8.5714285749153560E-005   8.5714285714285713E-005   18.000000000000000     
   9.0483928285565475E-005   9.0476190536064173E-005   9.0476190476190477E-005   19.000000000000000     
   9.5248095238095236E-005   9.5238095338095246E-005   9.5238095238095241E-005   20.000000000000000     
   1.0001276281562500E-004   1.0000000016288947E-004   1.0000000000000000E-004   21.000000000000000     
   1.0477800986190476E-004   1.0476190502127900E-004   1.0476190476190476E-004   22.000000000000000     
   1.0954392309568452E-004   1.0952380992836529E-004   1.0952380952380952E-004   23.000000000000000     
   1.1431059748571429E-004   1.1428571490488793E-004   1.1428571428571428E-004   24.000000000000000     
   1.1907813662574404E-004   1.1904761997894163E-004   1.1904761904761905E-004   25.000000000000000     
   1.2384665310952381E-004   1.2380952518810872E-004   1.2380952380952381E-004   26.000000000000000     
   1.2861626890580357E-004   1.2857143058208416E-004   1.2857142857142858E-004   27.000000000000000     
   1.3338711573333335E-004   1.3333333622587989E-004   1.3333333333333334E-004   28.000000000000000     
   1.3815933543586312E-004   1.3809524220370718E-004   1.3809523809523813E-004   29.000000000000000     
   1.4293308035714288E-004   1.4285714862364679E-004   1.4285714285714289E-004   30.000000000000000     
   1.4770851371592264E-004   1.4761905562323013E-004   1.4761904761904769E-004   31.000000000000000     
   1.5248580998095237E-004   1.5238096337606864E-004   1.5238095238095248E-004   32.000000000000000     
   1.5726515524598213E-004   1.5714287209968317E-004   1.5714285714285735E-004   33.000000000000000     
   1.6204674760476190E-004   1.6190478206470091E-004   1.6190476190476230E-004   34.000000000000000     
   1.6683079752604165E-004   1.6666669360560567E-004   1.6666666666666739E-004   35.000000000000000     
   1.7161752822857142E-004   1.7142860713324369E-004   1.7142857142857270E-004   36.000000000000000     
   1.7640717605610118E-004   1.7619052314930795E-004   1.7619047619047838E-004   37.000000000000000     
   1.8119999085238096E-004   1.8095244226304353E-004   1.8095238095238472E-004   38.000000000000000     
   1.8599623633616072E-004   1.8571436521043889E-004   1.8571428571429203E-004   39.000000000000000     
   1.9079619047619048E-004   1.9047629287619047E-004   1.9047619047620097E-004   40.000000000000000     
   1.9560014586622024E-004   1.9523822631875256E-004   1.9523809523811243E-004   41.000000000000000     
   2.0040841010000000E-004   2.0000016679880980E-004   2.0000000000002782E-004   42.000000000000000     
   2.0522130614627977E-004   2.0476211581153673E-004   2.0476190476194931E-004   43.000000000000000     
   2.1003917272380951E-004   2.0952407512303742E-004   2.0952380952388007E-004   44.000000000000000     
   2.1486236467633927E-004   2.1428604681138729E-004   2.1428571428582484E-004   45.000000000000000     
   2.1969125334761903E-004   2.1904803331273116E-004   2.1904761904779064E-004   46.000000000000000     
   2.2452622695639881E-004   2.2381003747292454E-004   2.2380952380978764E-004   47.000000000000000     
   2.2936769097142855E-004   2.2857206260523823E-004   2.2857142857183056E-004   48.000000000000000     
   2.3421606848645832E-004   2.3333411255468389E-004   2.3333333333394051E-004   49.000000000000000     
   2.3907180059523810E-004   2.3809619176955451E-004   2.3809523809614758E-004   50.000000000000000     
   2.4393534676651787E-004   2.4285830538081304E-004   2.4285714285849432E-004   51.000000000000000     
   2.4880718521904760E-004   2.4762045929000413E-004   2.4761904762104044E-004   52.000000000000000     
   2.5368781329657738E-004   2.5238266026640519E-004   2.5238095238386927E-004   53.000000000000000     
   2.5857774784285715E-004   2.5714491605417810E-004   2.5714285714709627E-004   54.000000000000000     
   2.6347752557663692E-004   2.6190723549032946E-004   2.6190476191088056E-004   55.000000000000000     
   2.6838770346666668E-004   2.6666962863433364E-004   2.6666666667543994E-004   56.000000000000000     
   2.7330885910669642E-004   2.7143210691032396E-004   2.7142857144107105E-004   57.000000000000000     
   2.7824159109047619E-004   2.7619468326280918E-004   2.7619047620817565E-004   58.000000000000000     
   2.8318651938675598E-004   2.8095737232692491E-004   2.8095238097729480E-004   59.000000000000000     
   2.8814428571428572E-004   2.8572019061428574E-004   2.8571428574915357E-004   60.000000000000000     
   2.9311555391681551E-004   2.9048315671556220E-004   2.9047619052471901E-004   61.000000000000000     
   2.9810101033809529E-004   2.9524629152096507E-004   2.9523809530527433E-004   62.000000000000000     
   3.0310136419687498E-004   3.0000961845988162E-004   3.0000000009251473E-004   63.000000000000000     
   3.0811734796190474E-004   3.0477316376097314E-004   3.0476190488866982E-004   64.000000000000000     
   3.1314971772693450E-004   3.0953695673410699E-004   3.0952380969665865E-004   65.000000000000000     
   3.1819925358571424E-004   3.1430103007556689E-004   3.1428571452028769E-004   66.000000000000000     
   3.2326676000699403E-004   3.1906542019805408E-004   3.1904761936449999E-004   67.000000000000000     
   3.2835306620952379E-004   3.2383016758706439E-004   3.2380952423568935E-004   68.000000000000000     
   3.3345902653705357E-004   3.2859531718530216E-004   3.2857142914209441E-004   69.000000000000000     
   3.3858552083333330E-004   3.3336091880686847E-004   3.3333333409429168E-004   70.000000000000000     
   3.4373345481711310E-004   3.3812702758304091E-004   3.3809523910580960E-004   71.000000000000000     
   3.4890376045714286E-004   3.4289370444154349E-004   3.4285714419389230E-004   72.000000000000000     
   3.5409739634717263E-004   3.4766101662129080E-004   3.4761904938044474E-004   73.000000000000000     
   3.5931534808095238E-004   3.5242903822467654E-004   3.5238095469320075E-004   74.000000000000000     
   3.6455862862723215E-004   3.5719785080956561E-004   3.5714286016716050E-004   75.000000000000000     
   3.6982827870476190E-004   3.6196754402324181E-004   3.6190476584635630E-004   76.000000000000000     
   3.7512536715729168E-004   3.6673821628065677E-004   3.6666667178601395E-004   77.000000000000000     
   3.8045099132857143E-004   3.7150997548942335E-004   3.7142857805519256E-004   78.000000000000000     
   3.8580627743735118E-004   3.7628293982409558E-004   3.7619048473999976E-004   79.000000000000000     
   3.9119238095238097E-004   3.8105723855238094E-004   3.8095239194749724E-004   80.000000000000000     
   3.9661048696741072E-004   3.8583301291603432E-004   3.8571429981043418E-004   81.000000000000000     
   4.0206181057619048E-004   3.9061041706929203E-004   3.9047620849296877E-004   82.000000000000000     
   4.0754759724747025E-004   3.9538961907781408E-004   3.9523811819756926E-004   83.000000000000000     
   4.1306912320000002E-004   4.0017080198121677E-004   4.0000002917331683E-004   84.000000000000000     
   4.1862769577752980E-004   4.0495416492239379E-004   4.0476194172587410E-004   85.000000000000000     
   4.2422465382380956E-004   4.0973992434694241E-004   4.0952385622942635E-004   86.000000000000000     
   4.2986136805758931E-004   4.1452831527613566E-004   4.1428577314095487E-004   87.000000000000000     
   4.3553924144761904E-004   4.1931959265700320E-004   4.1904769301726323E-004   88.000000000000000     
   4.4125970958764878E-004   4.2411403279321488E-004   4.2380961653524493E-004   89.000000000000000     
   4.4702424107142857E-004   4.2891193486058871E-004   4.2857154451596150E-004   90.000000000000000     
   4.5283433786770831E-004   4.3371362251118302E-004   4.3333347795319210E-004   91.000000000000000     
   4.5869153569523806E-004   4.3851944557006582E-004   4.3809541804721978E-004   92.000000000000000     
   4.6459740439776785E-004   4.4332978182899760E-004   4.4285736624474054E-004   93.000000000000000     
   4.7055354831904758E-004   4.4814503894140593E-004   4.4761932428591882E-004   94.000000000000000     
   4.7656160667782735E-004   4.5296565642317737E-004   4.5238129425976935E-004   95.000000000000000     
   4.8262325394285714E-004   4.5779210776394257E-004   4.5714327866922612E-004   96.000000000000000     
   4.8874020020788693E-004   4.6262490265368272E-004   4.6190528050746017E-004   97.000000000000000     
   4.9491419156666666E-004   4.6746458932964277E-004   4.6666730334724276E-004   98.000000000000000     
   5.0114701048794641E-004   4.7231175704869722E-004   4.7142935144541101E-004   99.000000000000000     
   5.0744047619047622E-004   4.7716703869047619E-004   4.7619142986479257E-004   100.00000000000000     
   5.1379644501800591E-004   4.8203111349672781E-004   4.8095354461628317E-004   101.00000000000000     
   5.2021681081428572E-004   4.8690470995256183E-004   4.8571570282415278E-004   102.00000000000000     
   5.2670350529806544E-004   4.9178860881539377E-004   4.9047791291808760E-004   103.00000000000000     
   5.3325849843809526E-004   4.9668364629758580E-004   4.9524018485596082E-004   104.00000000000000     
   5.3988379882812497E-004   5.0159071740896231E-004   5.0000253038187518E-004   105.00000000000000     
   5.4658145406190481E-004   5.0651077946555986E-004   5.0476496332463382E-004   106.00000000000000     
   5.5335355110818450E-004   5.1144485577116260E-004   5.0952749994249405E-004   107.00000000000000     
   5.6020221668571428E-004   5.1639403947836349E-004   5.1429015932083228E-004   108.00000000000000     
   5.6712961763824414E-004   5.2135949763608793E-004   5.1905296383022688E-004   109.00000000000000     
   5.7413796130952380E-004   5.2634247543071526E-004   5.2381593965343911E-004   110.00000000000000     
   5.8122949591830366E-004   5.3134430062813664E-004   5.2857911739087149E-004   111.00000000000000     
   5.8840651093333338E-004   5.3636638822429454E-004   5.3334253275530495E-004   112.00000000000000     
   5.9567133744836307E-004   5.4141024531195899E-004   5.3810622736808508E-004   113.00000000000000     
   6.0302634855714289E-004   5.4647747617171184E-004   5.4287024967045151E-004   114.00000000000000     
   6.1047395972842265E-004   5.5156978759532491E-004   5.4763465596540783E-004   115.00000000000000     
   6.1801662918095244E-004   5.5668899444994650E-004   5.5239951160742067E-004   116.00000000000000     
   6.2565685825848212E-004   5.6183702549172899E-004   5.5716489235934470E-004   117.00000000000000     
   6.3339719180476191E-004   5.6701592943776832E-004   5.6193088593831239E-004   118.00000000000000     
   6.4124021853854171E-004   5.7222788130545398E-004   5.6669759377492540E-004   119.00000000000000     
   6.4918857142857143E-004   5.7747518902857148E-004   5.7146513301297211E-004   120.00000000000000     
   6.5724492806860121E-004   5.8276030035973956E-004   5.7623363878009132E-004   121.00000000000000     
   6.6541201105238101E-004   5.8808581006900983E-004   5.8100326676334294E-004   122.00000000000000     
   6.7369258834866074E-004   5.9345446744871145E-004   5.8577419612756770E-004   123.00000000000000     
   6.8208947367619059E-004   5.9886918413487394E-004   5.9054663281874527E-004   124.00000000000000     
   6.9060552687872029E-004   6.0433304225582457E-004   5.9532081329935059E-004   125.00000000000000     
   6.9924365429999992E-004   6.0984930291881783E-004   6.0009700876798662E-004   126.00000000000000     
   7.0800680915877965E-004   6.1542141504582453E-004   6.0487552992139772E-004   127.00000000000000     
   7.1689799192380945E-004   6.2105302456987792E-004   6.0965673232338800E-004   128.00000000000000     
   7.2592025068883928E-004   6.2674798400365491E-004   6.1444102245223698E-004   129.00000000000000     
   7.3507668154761899E-004   6.3251036239224791E-004   6.1922886450598231E-004   130.00000000000000     
   7.4437042896889876E-004   6.3834445566237155E-004   6.2402078805349071E-004   131.00000000000000     
   7.5380468617142855E-004   6.4425479738053652E-004   6.2881739662863103E-004   132.00000000000000     
   7.6338269549895829E-004   6.5024616993301920E-004   6.3361937737518100E-004   133.00000000000000     
   7.7310774879523815E-004   6.5632361614075571E-004   6.3842751186140841E-004   134.00000000000000     
   7.8298318777901793E-004   6.6249245132259018E-004   6.4324268819567604E-004   135.00000000000000     
   7.9301240441904768E-004   6.6875827582061969E-004   6.4806591458800578E-004   136.00000000000000     
   8.0319884130907739E-004   6.7512698800168856E-004   6.5289833451741221E-004   137.00000000000000     
   8.1354599204285709E-004   6.8160479774940466E-004   6.5774124368109537E-004   138.00000000000000     
   8.2405740158913684E-004   6.8819824046137260E-004   6.6259610891936885E-004   139.00000000000000     
   8.3473666666666663E-004   6.9491419156666664E-004   6.6746458932964280E-004   140.00000000000000     
   8.4558743611919639E-004   7.0175988157889879E-004   6.7234855980400677E-004   141.00000000000000     
   8.5661341129047617E-004   7.0874291170057500E-004   6.7725013724811533E-004   142.00000000000000     
   8.6781834639925587E-004   7.1587126999477359E-004   6.8217170976433582E-004   143.00000000000000     
   8.7920604891428571E-004   7.2315334814053054E-004   6.8711596910964201E-004   144.00000000000000     
   8.9078037992931542E-004   7.3059795878866384E-004   6.9208594676871025E-004   145.00000000000000     
   9.0254525453809518E-004   7.3821435353513081E-004   6.9708505401530878E-004   146.00000000000000     
   9.1450464220937499E-004   7.4601224152937191E-004   7.0211712637055729E-004   147.00000000000000     
   9.2666256716190476E-004   7.5400180873546349E-004   7.0718647290523001E-004   148.00000000000000     
   9.3902310873943454E-004   7.6219373786427249E-004   7.1229793087519905E-004   149.00000000000000     
   9.5159040178571428E-004   7.7059922899518692E-004   7.1745692622464830E-004   150.00000000000000     
   9.6436863701949407E-004   7.7923002090637603E-004   7.2266954054110797E-004   151.00000000000000     
   9.7736206140952380E-004   7.8809841313292326E-004   7.2794258509996010E-004   152.00000000000000     
   9.9057497854955360E-004   7.9721728877256838E-004   7.3328368269418302E-004   153.00000000000000     
   1.0040117490333334E-003   8.0660013805919535E-004   7.3870135800807092E-004   154.00000000000000     
   1.0176767908296131E-003   8.1626108272460222E-004   7.4420513736186001E-004   155.00000000000000     
   1.0315745796571430E-003   8.2621490116950493E-004   7.4980565872800507E-004   156.00000000000000     
   1.0457096493596727E-003   8.3647705446513549E-004   7.5551479299970701E-004   157.00000000000000     
   1.0600865922809526E-003   8.4706371320722093E-004   7.6134577757863676E-004   158.00000000000000     
   1.0747100596397324E-003   8.5799178524454843E-004   7.6731336344211727E-004   159.00000000000000     
   1.0895847619047621E-003   8.6927894430476201E-004   7.7343397695083037E-004   160.00000000000000     
   1.1047154691697918E-003   8.8094365954046361E-004   7.7972589776694455E-004   161.00000000000000     
   1.1201070115285717E-003   8.9300522601914090E-004   7.8620945437000609E-004   162.00000000000000     
   1.1357642794498511E-003   9.0548379618088782E-004   7.9290723878461917E-004   163.00000000000000     
   1.1516922241523809E-003   9.1840041228834148E-004   7.9984434227051214E-004   164.00000000000000     
   1.1678958579799106E-003   9.3177703989371079E-004   8.0704861387276489E-004   165.00000000000000     
   1.1843802547761904E-003   9.4563660234824899E-004   8.1455094388849735E-004   166.00000000000000     
   1.2011505502599702E-003   9.6000301637998099E-004   8.2238557447698705E-004   167.00000000000000     
   1.2182119423999999E-003   9.7490122876598079E-004   8.3059043982384995E-004   168.00000000000000     
   1.2355696917900297E-003   9.9035725412597491E-004   8.3920753846747603E-004   169.00000000000000     
   1.2532291220238095E-003   1.0063982138645321E-003   8.4828334060832390E-004   170.00000000000000     
   1.2711956200700894E-003   1.0230523762896006E-003   8.5786923344995927E-004   171.00000000000000     
   1.2894746366476190E-003   1.0403491979356497E-003   8.6802200786595428E-004   172.00000000000000     
   1.3080716866001488E-003   1.0583193661201776E-003   8.7880438995009160E-004   173.00000000000000     
   1.3269923492714285E-003   1.0769948427628644E-003   8.9028562128995827E-004   174.00000000000000     
   1.3462422688802083E-003   1.0964089094971617E-003   9.0254209210726365E-004   175.00000000000000     
   1.3658271548952381E-003   1.1165962141046401E-003   9.1565803173342759E-004   176.00000000000000     
   1.3857527824102677E-003   1.1375928183029395E-003   9.2972626123763284E-004   177.00000000000000     
   1.4060249925190475E-003   1.1594362469187095E-003   9.4484901339813264E-004   178.00000000000000     
   1.4266496926903273E-003   1.1821655384774686E-003   9.6113882560780299E-004   179.00000000000000     
   1.4476328571428573E-003   1.2058212972428572E-003   9.7871951173342654E-004   180.00000000000000     
   1.4689805272203869E-003   1.2304457467383137E-003   9.9772721940684611E-004   181.00000000000000     
   1.4906988117666668E-003   1.2560827847847742E-003   1.0183115797168425E-003   182.00000000000000     
   1.5127938875004465E-003   1.2827780400885478E-003   1.0406369567954163E-003   183.00000000000000     
   1.5352719993904764E-003   1.3105789304141083E-003   1.0648838053532728E-003   184.00000000000000     
   1.5581394610305059E-003   1.3395347223771181E-003   1.0912501448189749E-003   185.00000000000000     
   1.5814026550142858E-003   1.3696965928935792E-003   1.1199531593768777E-003   186.00000000000000     
   1.6050680333105658E-003   1.4011176923216190E-003   1.1512309338831453E-003   187.00000000000000     
   1.6291421176380951E-003   1.4338532093329949E-003   1.1853443363695568E-003   188.00000000000000     
   1.6536314998406249E-003   1.4679604375520297E-003   1.2225790586242930E-003   189.00000000000000     
   1.6785428422619046E-003   1.5034988440002835E-003   1.2632478271704468E-003   190.00000000000000     
   1.7038828781206846E-003   1.5405301393859043E-003   1.3076927978498401E-003   191.00000000000000     
   1.7296584118857141E-003   1.5791183502772152E-003   1.3562881481651219E-003   192.00000000000000     
   1.7558763196507438E-003   1.6193298932007335E-003   1.4094428825406767E-003   193.00000000000000     
   1.7825435495095238E-003   1.6612336507044519E-003   1.4676038667362709E-003   194.00000000000000     
   1.8096671219308036E-003   1.7049010494278661E-003   1.5312591087905288E-003   195.00000000000000     
   1.8372541301333331E-003   1.7504061402208800E-003   1.6009413050884274E-003   196.00000000000000     
   1.8653117404608631E-003   1.7978256803543812E-003   1.6772316714423398E-003   197.00000000000000     
   1.8938471927571429E-003   1.8472392178659472E-003   1.7607640804543734E-003   198.00000000000000     
   1.9228678007409228E-003   1.8987291780848195E-003   1.8522295278936654E-003   199.00000000000000     
   1.9523809523809524E-003   1.9523809523809524E-003   1.9523809523809524E-003   200.00000000000000     
   1.9823941102709813E-003   2.0082829891836466E-003   2.0620384343295849E-003   201.00000000000000     
   2.0129148120047618E-003   2.0665268873159667E-003   2.1820948018527291E-003   202.00000000000000     
   2.0439506705510410E-003   2.1272074916918152E-003   2.3135216732167192E-003   203.00000000000000     
   2.0755093746285718E-003   2.1904229914233289E-003   2.4573759674069258E-003   204.00000000000000     
   2.1075986890811008E-003   2.2562750203868331E-003   2.6148069164808720E-003   205.00000000000000     
   2.1402264552523808E-003   2.3248687602965027E-003   2.7870636156217942E-003   206.00000000000000     
   2.1734005913611604E-003   2.3963130463354066E-003   2.9755031491801283E-003   207.00000000000000     
   2.2071290928761906E-003   2.4707204753945354E-003   3.1815993335096117E-003   208.00000000000000     
   2.2414200328912197E-003   2.5482075169709906E-003   3.4069521200754986E-003   209.00000000000000     
   2.2762815625000004E-003   2.6288946267774417E-003   3.6532977051444209E-003   210.00000000000000     
   2.3117219111712796E-003   2.7129063631154979E-003   3.9225193953659945E-003   211.00000000000000     
   2.3477493871238101E-003   2.8003715060666641E-003   4.2166592817366576E-003   212.00000000000000     
   2.3843723777013390E-003   2.8914231795550728E-003   4.5379307778035871E-003   213.00000000000000     
   2.4215993497476193E-003   2.9861989763371845E-003   4.8887320815337986E-003   214.00000000000000     
   2.4594388499813991E-003   3.0848410859742352E-003   5.2716606240486340E-003   215.00000000000000     
   2.4978995053714292E-003   3.1874964258442164E-003   5.6895285724207351E-003   216.00000000000000     
   2.5369900235114582E-003   3.2943167752507666E-003   6.1453794579581352E-003   217.00000000000000     
   2.5767191929952386E-003   3.4054589126873568E-003   6.6425060058735354E-003   218.00000000000000     
   2.6170958837915181E-003   3.5210847563157894E-003   7.1844692469660810E-003   219.00000000000000     
   2.6581290476190480E-003   3.6413615077190496E-003   7.7751189969446563E-003   220.00000000000000     
   2.6998277183215777E-003   3.7664617989891774E-003   8.4186157943065710E-003   221.00000000000000     
   2.7422010122428579E-003   3.8965638432118753E-003   9.1194543932720095E-003   222.00000000000000     
   2.7852581286016372E-003   4.0318515884102167E-003   9.8824889141745850E-003   223.00000000000000     
   2.8290083498666674E-003   4.1725148750108784E-003   1.0712959759941614E-002   224.00000000000000     
   2.8734610421316965E-003   4.3187495968969808E-003   1.1616522413877773E-002   225.00000000000000     
   2.9186256554904755E-003   4.4707578661126960E-003   1.2599278240913826E-002   226.00000000000000     
   2.9645117244117558E-003   4.6287481812854921E-003   1.3667807421813642E-002   227.00000000000000     
   3.0111288681142854E-003   4.7929355998328508E-003   1.4829204157569267E-002   228.00000000000000     
   3.0584867909418155E-003   4.9635419140212616E-003   1.6091114289375898E-002   229.00000000000000     
   3.1065952827380948E-003   5.1407958309460022E-003   1.7461775488184179E-002   230.00000000000000     
   3.1554642192218752E-003   5.3249331565013930E-003   1.8950060176904818E-002   231.00000000000000     
   3.2051035623619044E-003   5.5161969834118182E-003   2.0565521357904872E-002   232.00000000000000     
   3.2555233607519350E-003   5.7148378833951257E-003   2.2318441528521027E-002   233.00000000000000     
   3.3067337499857134E-003   5.9211141035305000E-003   2.4219884877935326E-002   234.00000000000000     
   3.3587449530319948E-003   6.1352917669043406E-003   2.6281752969954421E-002   235.00000000000000     
   3.4115672806095229E-003   6.3576450776080887E-003   2.8516844128015459E-002   236.00000000000000     
   3.4652111315620539E-003   6.5884565301635454E-003   3.0938916751158993E-002   237.00000000000000     
   3.5196869932333330E-003   6.8280171234514579E-003   3.3562756802767456E-002   238.00000000000000     
   3.5750054418421133E-003   7.0766265792208752E-003   3.6404249727626688E-002   239.00000000000000     
   3.6311771428571430E-003   7.3345935652571418E-003   3.9480457067331880E-002   240.00000000000000     
   3.6882128513721730E-003   7.6022359232878218E-003   4.2809698059287186E-002   241.00000000000000     
   3.7461234124809522E-003   7.8798809017065520E-003   4.6411636520556875E-002   242.00000000000000     
   3.8049197616522330E-003   8.1678653931961075E-003   5.0307373334667782E-002   243.00000000000000     
   3.8646129251047618E-003   8.4665361773326765E-003   5.4519544877161180E-002   244.00000000000000     
   3.9252140201822931E-003   8.7762501682547324E-003   5.9072427734307958E-002   245.00000000000000     
   3.9867342557285707E-003   9.0973746674804616E-003   6.3992050088948774E-002   246.00000000000000     
   4.0491849324623529E-003   9.4302876219594118E-003   6.9306310167981347E-002   247.00000000000000     
   4.1125774433523818E-003   9.7753778874441876E-003   7.5045102167589292E-002   248.00000000000000     
   4.1769232739924120E-003   1.0133045497270135E-002   8.1240450094995739E-002   249.00000000000000     
   4.2422340029761906E-003   1.0503701936630975E-002   8.7926649989316541E-002   250.00000000000000     
   4.3085213022724684E-003   1.0887770422440331E-002   9.5140421009098461E-002   251.00000000000000     
   4.3757969376000006E-003   1.1285686188869541E-002  0.10292106590035381        252.00000000000000     
   4.4440727688025289E-003   1.1697896778653518E-002  0.11131064138644224        253.00000000000000     
   4.5133607502238094E-003   1.2124862340257746E-002  0.12035413905004866        254.00000000000000     
   4.5836729310825882E-003   1.2567055930999901E-002  0.13009967730779837        255.00000000000000     
   4.6550214558476188E-003   1.3024963826221734E-002  0.14059870510986403        256.00000000000000     
   4.7274185646126472E-003   1.3499085834606909E-002  0.15190621803023296        257.00000000000000     
   4.8008765934714290E-003   1.3989935619742650E-002  0.16408098744827859        258.00000000000000     
   4.8754079748927065E-003   1.4498041028023170E-002  0.17718580355889713        259.00000000000000     
   4.9510252380952392E-003   1.5023944422995244E-002  0.19128773298690338        260.00000000000000     
   5.0277410094227669E-003   1.5568203026245890E-002  0.20645839182158010        261.00000000000000     
   5.1055680127190485E-003   1.6131389264935219E-002  0.22277423492948689        262.00000000000000     
   5.1845190697028254E-003   1.6714091126076563E-002  0.24031686244774331        263.00000000000000     
   5.2646071003428583E-003   1.7316912517669411E-002  0.25917334440631212        264.00000000000000     
   5.3458451232328867E-003   1.7940473636789658E-002  0.27943656447618387        265.00000000000000     
   5.4282462559666683E-003   1.8585411344745031E-002  0.30120558389113433        266.00000000000000     
   5.5118237155129465E-003   1.9252379549402919E-002  0.32458602664374525        267.00000000000000     
   5.5965908185904778E-003   1.9942049594800532E-002  0.34969048711198858        268.00000000000000     
   5.6825609820430056E-003   2.0655110658147340E-002  0.37663896133075447        269.00000000000000     
   5.7697477232142875E-003   2.1392270154332368E-002  0.40555930318357442        270.00000000000000     
   5.8581646603230644E-003   2.2154254148048277E-002  0.43658770685334708        271.00000000000000     
   5.9478255128380970E-003   2.2941807773647953E-002  0.46986921693749101        272.00000000000000     
   6.0387441018531244E-003   2.3755695662847773E-002  0.50555826770244017        273.00000000000000     
   6.1309343504619071E-003   2.4596702380395838E-002  0.54381925302523626        274.00000000000000     
   6.2244102841331854E-003   2.5465632867821979E-002  0.58482712864591868        275.00000000000000     
   6.3191860310857122E-003   2.6363312895390435E-002  0.62876804843400891        276.00000000000000     
   6.4152758226632446E-003   2.7290589522374963E-002  0.67584003645533564        277.00000000000000     
   6.5126939937095217E-003   2.8248331565778908E-002  0.72625369671230477        278.00000000000000     
   6.6114549829433041E-003   2.9237430077624249E-002  0.78023296252138197        279.00000000000000     
   6.7115733333333316E-003   3.0258798830933312E-002  0.83801588758618006        280.00000000000000     
   6.8130636924733637E-003   3.1313374814530844E-002  0.89985548092357270        281.00000000000000     
   6.9159408129571415E-003   3.2402118736792412E-002  0.96602058790335943        282.00000000000000     
   7.0202195527534223E-003   3.3526015538469824E-002   1.0000000000000000        283.00000000000000     
   7.1259148755809512E-003   3.4686074914722136E-002   1.0000000000000000        284.00000000000000     
   7.2330418512834838E-003   3.5883331846485678E-002   1.0000000000000000        285.00000000000000     
   7.3416156562047608E-003   3.7118847141314845E-002   1.0000000000000000        286.00000000000000     
   7.4516515735635423E-003   3.8393707983829455E-002   1.0000000000000000        287.00000000000000     
   7.5631649938285705E-003   3.9709028495903312E-002   1.0000000000000000        288.00000000000000     
   7.6761714150936017E-003   4.1065950306733184E-002   1.0000000000000000        289.00000000000000     
   7.7906864434523805E-003   4.2465643132925134E-002   1.0000000000000000        290.00000000000000     
   7.9067257933736635E-003   4.3909305368740319E-002   1.0000000000000000        291.00000000000000     
   8.0243052880761886E-003   4.5398164686640589E-002   1.0000000000000000        292.00000000000000     
   8.1434408599037229E-003   4.6933478648278910E-002   1.0000000000000000        293.00000000000000     
   8.2641485506999984E-003   4.8516535326076887E-002   1.0000000000000000        294.00000000000000     
   8.3864445121837813E-003   5.0148653935539030E-002   1.0000000000000000        295.00000000000000     
   8.5103450063238086E-003   5.1831185478447984E-002   1.0000000000000000        296.00000000000000     
   8.6358664057138417E-003   5.3565513397093277E-002   1.0000000000000000        297.00000000000000     
   8.7630251939476191E-003   5.5353054239681690E-002   1.0000000000000000        298.00000000000000     
   8.8918379659939008E-003   5.7195258337084338E-002   1.0000000000000000        299.00000000000000     
   9.0223214285714282E-003   5.9093610491071431E-002   1.0000000000000000        300.00000000000000     
   9.1544924005239545E-003   6.1049630674193285E-002   1.0000000000000000        301.00000000000000     
   9.2883678131952391E-003   6.3064874741462412E-002   1.0000000000000000        302.00000000000000     
   9.4239647108040163E-003   6.5140935153995994E-002   1.0000000000000000        303.00000000000000     
   9.5613002508190496E-003   6.7279441714780036E-002   1.0000000000000000        304.00000000000000     
   9.7003917043340764E-003   6.9482062316715248E-002   1.0000000000000000        305.00000000000000     
   9.8412564564428571E-003   7.1750503703110063E-002   1.0000000000000000        306.00000000000000     
   9.9839120066141356E-003   7.4086512240783817E-002   1.0000000000000000        307.00000000000000     
   1.0128375969066666E-002   7.6491874705949342E-002   1.0000000000000000        308.00000000000000     
   1.0274666073144196E-002   7.8968419083040919E-002   1.0000000000000000        309.00000000000000     
   1.0422800163690479E-002   8.1518015376659370E-002   1.0000000000000000        310.00000000000000     
   1.0572796201424255E-002   8.4142576436804936E-002   1.0000000000000000        311.00000000000000     
   1.0724672263314288E-002   8.6844058797573009E-002   1.0000000000000000        312.00000000000000     
   1.0878446542954313E-002   8.9624463529484402E-002   1.0000000000000000        313.00000000000000     
   1.1034137350938096E-002   9.2485837105632115E-002   1.0000000000000000        314.00000000000000     
   1.1191763115234373E-002   9.5430272281817496E-002   1.0000000000000000        315.00000000000000     
   1.1351342381561907E-002   9.8459908990860920E-002   1.0000000000000000        316.00000000000000     
   1.1512893813764434E-002  0.10157693525126486        1.0000000000000000        317.00000000000000     
   1.1676436194185718E-002  0.10478358809041757        1.0000000000000000        318.00000000000000     
   1.1841988424044493E-002  0.10808215448251714        1.0000000000000000        319.00000000000000     
   1.2009569523809532E-002  0.11147497230140964        1.0000000000000000        320.00000000000000     
   1.2179198633574556E-002  0.11496443128852411        1.0000000000000000        321.00000000000000     
   1.2350895013433335E-002  0.11855297403610134        1.0000000000000000        322.00000000000000     
   1.2524678043854614E-002  0.12224309698590280        1.0000000000000000        323.00000000000000     
   1.2700567226057148E-002  0.12603735144360020        1.0000000000000000        324.00000000000000     
   1.2878582182384673E-002  0.12993834460903669        1.0000000000000000        325.00000000000000     
   1.3058742656680949E-002  0.13394874062256248        1.0000000000000000        326.00000000000000     
   1.3241068514664733E-002  0.13807126162764086        1.0000000000000000        327.00000000000000     
   1.3425579744304758E-002  0.14230868884992831        1.0000000000000000        328.00000000000000     
   1.3612296456194793E-002  0.14666386369303402        1.0000000000000000        329.00000000000000     
   1.3801238883928568E-002  0.15113968885115986        1.0000000000000000        330.00000000000000     
   1.3992427384474853E-002  0.15573912943883370        1.0000000000000000        331.00000000000000     
   1.4185882438552379E-002  0.16046521413794027        1.0000000000000000        332.00000000000000     
   1.4381624651004914E-002  0.16532103636226639        1.0000000000000000        333.00000000000000     
   1.4579674751176190E-002  0.17030975543976712        1.0000000000000000        334.00000000000000     
   1.4780053593284971E-002  0.17543459781277515        1.0000000000000000        335.00000000000000     
   1.4982782156799997E-002  0.18069885825636434        1.0000000000000000        336.00000000000000     
   1.5187881546815031E-002  0.18610590111509143        1.0000000000000000        337.00000000000000     
   1.5395372994423805E-002  0.19165916155833168        1.0000000000000000        338.00000000000000     
   1.5605277857095092E-002  0.19736214685443945        1.0000000000000000        339.00000000000000     
   1.5817617619047618E-002  0.20321843766394754        1.0000000000000000        340.00000000000000     
   1.6032413891625154E-002  0.20923168935204520        1.0000000000000000        341.00000000000000     
   1.6249688413671429E-002  0.21540563332055104        1.0000000000000000        342.00000000000000     
   1.6469463051905213E-002  0.22174407835962501        1.0000000000000000        343.00000000000000     
   1.6691759801295235E-002  0.22825091201943856        1.0000000000000000        344.00000000000000     
   1.6916600785435273E-002  0.23493010200205303        1.0000000000000000        345.00000000000000     
   1.7144008256919047E-002  0.24178569757372850        1.0000000000000000        346.00000000000000     
   1.7374004597715331E-002  0.24882183099791794        1.0000000000000000        347.00000000000000     
   1.7606612319542858E-002  0.25604271898917308        1.0000000000000000        348.00000000000000     
   1.7841854064245391E-002  0.26345266418821783        1.0000000000000000        349.00000000000000     
   1.8079752604166666E-002  0.27105605665842691        1.0000000000000000        350.00000000000000     
   1.8320330842525441E-002  0.27885737540396299        1.0000000000000000        351.00000000000000     
   1.8563611813790477E-002  0.28686118990981824        1.0000000000000000        352.00000000000000     
   1.8809618684055500E-002  0.29507216170401279        1.0000000000000000        353.00000000000000     
   1.9058374751414288E-002  0.30349504594221011        1.0000000000000000        354.00000000000000     
   1.9309903446335566E-002  0.31213469301499636        1.0000000000000000        355.00000000000000     
   1.9564228332038094E-002  0.32099605017809191        1.0000000000000000        356.00000000000000     
   1.9821373104865623E-002  0.33008416320574713        1.0000000000000000        357.00000000000000     
   2.0081361594661905E-002  0.33940417806759465        1.0000000000000000        358.00000000000000     
   2.0344217765145684E-002  0.34896134262921419        1.0000000000000000        359.00000000000000     
   2.0609965714285718E-002  0.35876100837668590        1.0000000000000000        360.00000000000000     
   2.0878629674675745E-002  0.36880863216539478        1.0000000000000000        361.00000000000000     
   2.1150234013909523E-002  0.37910977799336665        1.0000000000000000        362.00000000000000     
   2.1424803234955804E-002  0.38967011879939895        1.0000000000000000        363.00000000000000     
   2.1702361976533340E-002  0.40049543828627554        1.0000000000000000        364.00000000000000     
   2.1982935013485860E-002  0.41159163276933353        1.0000000000000000        365.00000000000000     
   2.2266547257157151E-002  0.42296471305067301        1.0000000000000000        366.00000000000000     
   2.2553223755765919E-002  0.43462080631928229        1.0000000000000000        367.00000000000000     
   2.2842989694780960E-002  0.44656615807738043        1.0000000000000000        368.00000000000000     
   2.3135870397295984E-002  0.45880713409324453        1.0000000000000000        369.00000000000000     
   2.3431891324404767E-002  0.47135022238083546        1.0000000000000000        370.00000000000000     
   2.3731078075576041E-002  0.48420203520649491        1.0000000000000000        371.00000000000000     
   2.4033456389028582E-002  0.49736931112302518        1.0000000000000000        372.00000000000000     
   2.4339052142106105E-002  0.51085891703143538        1.0000000000000000        373.00000000000000     
   2.4647891351652389E-002  0.52467785027067115        1.0000000000000000        374.00000000000000     
   2.4960000174386161E-002  0.53883324073561067        1.0000000000000000        375.00000000000000     
   2.5275404907276186E-002  0.55333235302365347        1.0000000000000000        376.00000000000000     
   2.5594131987916220E-002  0.56818258861019022        1.0000000000000000        377.00000000000000     
   2.5916207994899996E-002  0.58339148805327856        1.0000000000000000        378.00000000000000     
   2.6241659648196285E-002  0.59896673322783012        1.0000000000000000        379.00000000000000     
   2.6570513809523810E-002  0.61491614958962382        1.0000000000000000        380.00000000000000     
   2.6902797482726337E-002  0.63124770846946954        1.0000000000000000        381.00000000000000     
   2.7238537814147618E-002  0.64796952939783259        1.0000000000000000        382.00000000000000     
   2.7577762093006400E-002  0.66508988246025202        1.0000000000000000        383.00000000000000     
   2.7920497751771429E-002  0.68261719068386839        1.0000000000000000        384.00000000000000     
   2.8266772366536467E-002  0.70056003245540033        1.0000000000000000        385.00000000000000     
   2.8616613657395235E-002  0.71892714397088431        1.0000000000000000        386.00000000000000     
   2.8970049488816520E-002  0.73772742171753414        1.0000000000000000        387.00000000000000     
   2.9327107870019048E-002  0.75696992498802562        1.0000000000000000        388.00000000000000     
   2.9687816955346582E-002  0.77666387842757612        1.0000000000000000        389.00000000000000     
   3.0052205044642854E-002  0.79681867461413491        1.0000000000000000        390.00000000000000     
   3.0420300583626648E-002  0.81744387667204665        1.0000000000000000        391.00000000000000     
   3.0792132164266659E-002  0.83854922091951445        1.0000000000000000        392.00000000000000     
   3.1167728525156702E-002  0.86014461955023924        1.0000000000000000        393.00000000000000     
   3.1547118551890477E-002  0.88224016334955302        1.0000000000000000        394.00000000000000     
   3.1930331277436760E-002  0.90484612444543322        1.0000000000000000        395.00000000000000     
   3.2317395882514283E-002  0.92797295909472988        1.0000000000000000        396.00000000000000     
   3.2708341695966828E-002  0.95163131050498562        1.0000000000000000        397.00000000000000     
   3.3103198195138100E-002  0.97583201169218858        1.0000000000000000        398.00000000000000     
   3.3501995006246885E-002   1.0000000000000000        1.0000000000000000        399.00000000000000     
   3.3904761904761903E-002   1.0000000000000000        1.0000000000000000        400.00000000000000     
   3.4311528815776933E-002   1.0000000000000000        1.0000000000000000        401.00000000000000     
   3.4722325814385689E-002   1.0000000000000000        1.0000000000000000        402.00000000000000     
   3.5137183126057007E-002   1.0000000000000000        1.0000000000000000        403.00000000000000     
   3.5556131127009519E-002   1.0000000000000000        1.0000000000000000        404.00000000000000     
   3.5979200344587042E-002   1.0000000000000000        1.0000000000000000        405.00000000000000     
   3.6406421457633314E-002   1.0000000000000000        1.0000000000000000        406.00000000000000     
   3.6837825296867126E-002   1.0000000000000000        1.0000000000000000        407.00000000000000     
   3.7273442845257146E-002   1.0000000000000000        1.0000000000000000        408.00000000000000     
   3.7713305238397166E-002   1.0000000000000000        1.0000000000000000        409.00000000000000     
   3.8157443764880943E-002   1.0000000000000000        1.0000000000000000        410.00000000000000     
   3.8605889866677248E-002   1.0000000000000000        1.0000000000000000        411.00000000000000     
   3.9058675139504756E-002   1.0000000000000000        1.0000000000000000        412.00000000000000     
   3.9515831333207282E-002   1.0000000000000000        1.0000000000000000        413.00000000000000     
   3.9977390352128550E-002   1.0000000000000000        1.0000000000000000        414.00000000000000     
   4.0443384255487380E-002   1.0000000000000000        1.0000000000000000        415.00000000000000     
   4.0913845257752393E-002   1.0000000000000000        1.0000000000000000        416.00000000000000     
   4.1388805729017403E-002   1.0000000000000000        1.0000000000000000        417.00000000000000     
   4.1868298195376172E-002   1.0000000000000000        1.0000000000000000        418.00000000000000     
   4.2352355339297487E-002   1.0000000000000000        1.0000000000000000        419.00000000000000     
   4.2841010000000006E-002   1.0000000000000000        1.0000000000000000        420.00000000000000     
   4.3334295173827524E-002   1.0000000000000000        1.0000000000000000        421.00000000000000     
   4.3832244014623802E-002   1.0000000000000000        1.0000000000000000        422.00000000000000     
   4.4334889834107612E-002   1.0000000000000000        1.0000000000000000        423.00000000000000     
   4.4842266102247640E-002   1.0000000000000000        1.0000000000000000        424.00000000000000     
   4.5354406447637649E-002   1.0000000000000000        1.0000000000000000        425.00000000000000     
   4.5871344657871418E-002   1.0000000000000000        1.0000000000000000        426.00000000000000     
   4.6393114679917691E-002   1.0000000000000000        1.0000000000000000        427.00000000000000     
   4.6919750620495249E-002   1.0000000000000000        1.0000000000000000        428.00000000000000     
   4.7451286746447774E-002   1.0000000000000000        1.0000000000000000        429.00000000000000     
   4.7987757485119048E-002   1.0000000000000000        1.0000000000000000        430.00000000000000     
   4.8529197424727805E-002   1.0000000000000000        1.0000000000000000        431.00000000000000     
   4.9075641314742867E-002   1.0000000000000000        1.0000000000000000        432.00000000000000     
   4.9627124066257890E-002   1.0000000000000000        1.0000000000000000        433.00000000000000     
   5.0183680752366663E-002   1.0000000000000000        1.0000000000000000        434.00000000000000     
   5.0745346608537918E-002   1.0000000000000000        1.0000000000000000        435.00000000000000     
   5.1312157032990489E-002   1.0000000000000000        1.0000000000000000        436.00000000000000     
   5.1884147587068011E-002   1.0000000000000000        1.0000000000000000        437.00000000000000     
   5.2461353995614288E-002   1.0000000000000000        1.0000000000000000        438.00000000000000     
   5.3043812147348053E-002   1.0000000000000000        1.0000000000000000        439.00000000000000     
   5.3631558095238112E-002   1.0000000000000000        1.0000000000000000        440.00000000000000     
   5.4224628056878131E-002   1.0000000000000000        1.0000000000000000        441.00000000000000     
   5.4823058414861910E-002   1.0000000000000000        1.0000000000000000        442.00000000000000     
   5.5426885717158161E-002   1.0000000000000000        1.0000000000000000        443.00000000000000     
   5.6036146677485736E-002   1.0000000000000000        1.0000000000000000        444.00000000000000     
   5.6650878175688257E-002   1.0000000000000000        1.0000000000000000        445.00000000000000     
   5.7271117258109530E-002   1.0000000000000000        1.0000000000000000        446.00000000000000     
   5.7896901137968297E-002   1.0000000000000000        1.0000000000000000        447.00000000000000     
   5.8528267195733355E-002   1.0000000000000000        1.0000000000000000        448.00000000000000     
   5.9165252979498387E-002   1.0000000000000000        1.0000000000000000        449.00000000000000     
   5.9807896205357140E-002   1.0000000000000000        1.0000000000000000        450.00000000000000     
   6.0456234757778421E-002   1.0000000000000000        1.0000000000000000        451.00000000000000     
   6.1110306689980923E-002   1.0000000000000000        1.0000000000000000        452.00000000000000     
   6.1770150224308498E-002   1.0000000000000000        1.0000000000000000        453.00000000000000     
   6.2435803752604761E-002   1.0000000000000000        1.0000000000000000        454.00000000000000     
   6.3107305836588523E-002   1.0000000000000000        1.0000000000000000        455.00000000000000     
   6.3784695208228562E-002   1.0000000000000000        1.0000000000000000        456.00000000000000     
   6.4468010770118614E-002   1.0000000000000000        1.0000000000000000        457.00000000000000     
   6.5157291595852387E-002   1.0000000000000000        1.0000000000000000        458.00000000000000     
   6.5852576930398643E-002   1.0000000000000000        1.0000000000000000        459.00000000000000     
   6.6553906190476173E-002   1.0000000000000000        1.0000000000000000        460.00000000000000     
   6.7261318964928735E-002   1.0000000000000000        1.0000000000000000        461.00000000000000     
   6.7974855015099991E-002   1.0000000000000000        1.0000000000000000        462.00000000000000     
   6.8694554275208763E-002   1.0000000000000000        1.0000000000000000        463.00000000000000     
   6.9420456852723800E-002   1.0000000000000000        1.0000000000000000        464.00000000000000     
   7.0152603028738852E-002   1.0000000000000000        1.0000000000000000        465.00000000000000     
   7.0891033258347641E-002   1.0000000000000000        1.0000000000000000        466.00000000000000     
   7.1635788171018899E-002   1.0000000000000000        1.0000000000000000        467.00000000000000     
   7.2386908570971395E-002   1.0000000000000000        1.0000000000000000        468.00000000000000     
   7.3144435437548977E-002   1.0000000000000000        1.0000000000000000        469.00000000000000     
   7.3908409925595261E-002   1.0000000000000000        1.0000000000000000        470.00000000000000     
   7.4678873365829013E-002   1.0000000000000000        1.0000000000000000        471.00000000000000     
   7.5455867265219023E-002   1.0000000000000000        1.0000000000000000        472.00000000000000     
   7.6239433307359106E-002   1.0000000000000000        1.0000000000000000        473.00000000000000     
   7.7029613352842863E-002   1.0000000000000000        1.0000000000000000        474.00000000000000     
   7.7826449439639137E-002   1.0000000000000000        1.0000000000000000        475.00000000000000     
   7.8629983783466653E-002   1.0000000000000000        1.0000000000000000        476.00000000000000     
   7.9440258778169168E-002   1.0000000000000000        1.0000000000000000        477.00000000000000     
   8.0257316996090483E-002   1.0000000000000000        1.0000000000000000        478.00000000000000     
   8.1081201188449262E-002   1.0000000000000000        1.0000000000000000        479.00000000000000     
   8.1911954285714281E-002   1.0000000000000000        1.0000000000000000        480.00000000000000     
   8.2749619397979271E-002   1.0000000000000000        1.0000000000000000        481.00000000000000     
   8.3594239815338117E-002   1.0000000000000000        1.0000000000000000        482.00000000000000     
   8.4445859008259377E-002   1.0000000000000000        1.0000000000000000        483.00000000000000     
   8.5304520627961899E-002   1.0000000000000000        1.0000000000000000        484.00000000000000     
   8.6170268506789396E-002   1.0000000000000000        1.0000000000000000        485.00000000000000     
   8.7043146658585743E-002   1.0000000000000000        1.0000000000000000        486.00000000000000     
   8.7923199279069525E-002   1.0000000000000000        1.0000000000000000        487.00000000000000     
   8.8810470746209513E-002   1.0000000000000000        1.0000000000000000        488.00000000000000     
   8.9705005620599521E-002   1.0000000000000000        1.0000000000000000        489.00000000000000     
   9.0606848645833377E-002   1.0000000000000000        1.0000000000000000        490.00000000000000     
   9.1516044748879616E-002   1.0000000000000000        1.0000000000000000        491.00000000000000     
   9.2432639040457135E-002   1.0000000000000000        1.0000000000000000        492.00000000000000     
   9.3356676815409628E-002   1.0000000000000000        1.0000000000000000        493.00000000000000     
   9.4288203553080999E-002   1.0000000000000000        1.0000000000000000        494.00000000000000     
   9.5227264917689736E-002   1.0000000000000000        1.0000000000000000        495.00000000000000     
   9.6173906758704769E-002   1.0000000000000000        1.0000000000000000        496.00000000000000     
   9.7128175111219767E-002   1.0000000000000000        1.0000000000000000        497.00000000000000     
   9.8090116196328597E-002   1.0000000000000000        1.0000000000000000        498.00000000000000     
   9.9059776421499865E-002   1.0000000000000000        1.0000000000000000        499.00000000000000     
  0.10003720238095239        1.0000000000000000        1.0000000000000000        500.00000000000000     


==> Figs/Data/sigeps_0056E3C_15IPs_n5Pores.dat <==
   0.0000000000000000        0.0000000000000000        0.0000000000000000        0.0000000000000000        0.0000000000000000        0.0000000000000000     
  -1.1069534965543538E-004  -25.235957524561996       -1.0057984811390343E-004  -22.202188674880528       -6.9099872193662199E-004  -67.051581140087123     
  -2.2139069931087076E-004  -39.918094558402665       -2.0115969622780687E-004  -36.154217093172228       -1.3819974438732440E-003  -93.714832360615205     
  -3.3208604896630621E-004  -50.181194467734322       -3.0173954434171030E-004  -45.950746115019221       -2.0729961658098664E-003  -107.89047857185483     
  -4.4278139862174152E-004  -58.180880121843963       -4.0231939245561374E-004  -53.602772100930700       -2.7639948877464880E-003  -117.61596397290960     
  -5.5347674827717689E-004  -64.751023897755914       -5.0289924056951712E-004  -59.924970868614132       -3.4549936096831099E-003  -125.08324139298675     
  -6.6417209793261220E-004  -70.328673757991055       -6.0347908868342050E-004  -65.330993135340250       -4.1459923316197319E-003  -131.18483900812808     
  -7.7486744758804762E-004  -75.174673968391872       -7.0405893679732388E-004  -70.062014043687086       -4.8369910535563535E-003  -136.37044896331204     
  -8.8556279724348293E-004  -79.458133092014435       -8.0463878491122737E-004  -74.272479872702462       -5.5279897754929750E-003  -140.89815838955468     
  -9.9625814689891824E-004  -83.295333660278587       -9.0521863302513075E-004  -78.068054422271814       -6.2189884974295975E-003  -144.92974166744395     
  -1.1069534965543536E-003  -86.769835626013730       -1.0057984811390340E-003  -81.524609951775801       -6.9099872193662190E-003  -148.57329090958538     
  -1.2176488462097891E-003  -89.943775504958182       -1.1063783292529375E-003  -84.698665299043398       -7.6009859413028406E-003  -151.90462087974677     
  -1.3283441958652244E-003  -92.864642650193389       -1.2069581773668410E-003  -87.633553706658304       -8.2919846632394639E-003  -154.97897691657985     
  -1.4390395455206599E-003  -95.569557242392449       -1.3075380254807445E-003  -90.363280589297929       -8.9829833851760854E-003  -157.83787714331095     
  -1.5497348951760955E-003  -98.088085699067548       -1.4081178735946480E-003  -92.915048765722005       -9.6739821071127087E-003  -160.51332815981482     
  -1.6604302448315310E-003  -100.44415818944633       -1.5086977217085517E-003  -95.310973862279994       -1.0364980829049332E-002  -163.03053726927769     
  -1.7711255944869663E-003  -102.65741273728828       -1.6092775698224552E-003  -97.569285967772529       -1.1055979550985954E-002  -165.40972159106434     
  -1.8818209441424018E-003  -104.74416079987758       -1.7098574179363587E-003  -99.705193467739832       -1.1746978272922577E-002  -167.66735229310436     
  -1.9925162937978374E-003  -106.71809573282425       -1.8104372660502621E-003  -101.73151790537499       -1.2437976994859198E-002  -169.81703314313637     
  -2.1032116434532727E-003  -108.59082231318163       -1.9110171141641656E-003  -103.65916956706057       -1.3128975716795822E-002  -171.87013521016701     
  -2.2139069931087080E-003  -110.37225900135280       -2.0115969622780689E-003  -105.49750974347056       -1.3819974438732443E-002  -173.83626469136630     


==> Figs/Data/sigeps_0056FullInt.dat <==
   0.0000000000000000        0.0000000000000000        0.0000000000000000        0.0000000000000000        0.0000000000000000        0.0000000000000000     
  -4.4278139862174152E-004  -57.108366512992681       -4.0231939245561374E-004  -53.399835999858198       -2.7639948877464880E-003  -117.96613181077116     
  -8.8556279724348304E-004  -77.767561292436298       -8.0463878491122747E-004  -74.106912701941610       -5.5279897754929759E-003  -141.19767573142227     
  -1.3283441958652248E-003  -90.906505571635009       -1.2069581773668412E-003  -87.368342205080936       -8.2919846632394656E-003  -155.35465790701551     
  -1.7711255944869661E-003  -100.60336799655232       -1.6092775698224549E-003  -97.203213110834255       -1.1055979550985952E-002  -165.93791737670315     
  -2.2139069931087075E-003  -108.31306664025664       -2.0115969622780685E-003  -105.05075055467562       -1.3819974438732440E-002  -174.56285216158872     


==> Figs/Data/sigeps_0091E3C_30IPs_n5Pores.dat <==
   0.0000000000000000        0.0000000000000000        0.0000000000000000        0.0000000000000000        0.0000000000000000        0.0000000000000000     
  -2.2909992206852870E-004  -40.856708752168686       -6.3170785656758042E-005  -23.055707487883119       -6.6586160540137922E-004  -62.911312690217976     
  -4.5819984413705741E-004  -64.286964125743026       -1.2634157131351608E-004  -39.517976984287209       -1.3317232108027584E-003  -87.780249479346239     
  -6.8729976620558622E-004  -79.916213826656730       -1.8951235697027414E-004  -51.899675539092968       -1.9975848162041379E-003  -100.80662088585068     
  -9.1639968827411482E-004  -91.875330484382346       -2.5268314262703217E-004  -61.783387525753739       -2.6634464216055169E-003  -109.61740828582828     
  -1.1454996103426435E-003  -101.63007158746191       -3.1585392828379017E-004  -70.009154123844425       -3.3293080270068959E-003  -116.32197285149641     
  -1.3745995324111722E-003  -109.88895168722024       -3.7902471394054817E-004  -77.055804759202118       -3.9951696324082749E-003  -121.77576813272889     
  -1.6036994544797009E-003  -117.05633847299963       -4.4219549959730622E-004  -83.217742798184190       -4.6610312378096543E-003  -126.40433136218869     
  -1.8327993765482294E-003  -123.38873380080361       -5.0536628525406422E-004  -88.689149776655455       -5.3268928432110329E-003  -130.44869291518961     
  -2.0618992986167583E-003  -129.06098288866033       -5.6853707091082228E-004  -93.605952544813135       -5.9927544486124123E-003  -134.05786704533833     
  -2.2909992206852866E-003  -134.19831810093015       -6.3170785656758023E-004  -98.067689182844006       -6.6586160540137908E-003  -137.32997087589598     
  -2.5200991427538153E-003  -138.89369050754735       -6.9487864222433828E-004  -102.14966660724166       -7.3244776594151703E-003  -140.33283522543388     
  -2.7491990648223445E-003  -143.21800999259256       -7.5804942788109634E-004  -105.91027225693034       -7.9903392648165497E-003  -143.11523500750067     
  -2.9782989868908732E-003  -147.22658806287532       -8.2122021353785450E-004  -109.39566913823762       -8.6562008702179300E-003  -145.71339946363310     
  -3.2073989089594023E-003  -150.96337885586300       -8.8439099919461256E-004  -112.64295590782532       -9.3220624756193086E-003  -148.15497969136521     
  -3.4364988310279310E-003  -154.46386967951321       -9.4756178485137061E-004  -115.68236767311436       -9.9879240810206889E-003  -150.46157047970519     
  -3.6655987530964601E-003  -157.75710795457815       -1.0107325705081287E-003  -118.53884972571198       -1.0653785686422069E-002  -152.65037194238022     
  -3.8946986751649888E-003  -160.86715718328730       -1.0739033561648868E-003  -121.23320746620513       -1.1319647291823448E-002  -154.73531886186737     
  -4.1237985972335175E-003  -163.81416475023497       -1.1370741418216450E-003  -123.78296230050337       -1.1985508897224828E-002  -156.72786924631743     
  -4.3528985193020467E-003  -166.61515941592469       -1.2002449274784029E-003  -126.20299902592510       -1.2651370502626208E-002  -158.63756809765326     
  -4.5819984413705750E-003  -169.28465657541508       -1.2634157131351609E-003  -128.50606255678829       -1.3317232108027587E-002  -160.47245897352710     


==> Figs/Data/sigeps_0091FullInt.dat <==
   0.0000000000000000        0.0000000000000000        0.0000000000000000        0.0000000000000000        0.0000000000000000        0.0000000000000000     
  -9.1639968827411482E-004  -91.998239358848139       -2.5268314262703217E-004  -62.409386124881230       -2.6634464216055169E-003  -111.37887120151834     
  -1.8327993765482296E-003  -123.45022734624642       -5.0536628525406433E-004  -89.092340993148227       -5.3268928432110337E-003  -131.67596167398906     
  -2.7491990648223449E-003  -143.15602439585641       -7.5804942788109655E-004  -106.05887797040637       -7.9903392648165514E-003  -143.90718991251185     
  -3.6655987530964593E-003  -157.59851896004179       -1.0107325705081287E-003  -118.50584281509335       -1.0653785686422067E-002  -153.05881328768487     
  -4.5819984413705741E-003  -169.05341633645250       -1.2634157131351607E-003  -128.36016064550719       -1.3317232108027583E-002  -160.54090348791559     


==> Figs/Data/unseendata_errors_Q_n10.dat <==
6  1.4478789616101568     4.3985160914296975
7 0.26192037778805111      0.59744393593454581
8   0.28151994387525897     0.64923882170912051


==> Figs/Data/unseendata_errors_Q_n20.dat <==
7 2.8003830714330760     8.0228548409990292 
8 1.1284710045965061      2.8565694920680738
9 0.38929540965133336     0.93691274623965182


==> Figs/Data/unseendata_errors_Q_n5.dat <==
5   6.2977411633845044     10.778977060653808
6   0.76281253147683237     2.0578342638657068 
7    0.21291850743434243    0.44799629958559206


==> Figs/Data/unseendata_errors_R_n20.dat <==
15 1.4258035302120085      2.6917718071517718
18 1.2342899209810949      2.2565763534649603
30 0.52419416741666758     1.0283658341168778


==> Figs/Data/unseendata_errors_R_n5.dat <==
5 8.7109534031609996      13.244917463570822
6 1.6990926681506795      3.7363940127398005
7 0.54459060182672814      0.89557798501309094


==> Figs/Data/unseendata_errors_pores_n5.dat <==
10   1.1135524084817561   2.9712608385002119
20   0.87761686658719207  1.4472608429309044
30   0.57743996102667872  1.0297647859561883


==> Figs/Data/unseendata_errors_pores_n5_new.dat <==
7    2.1461606857818083    7.5287506143438545
10   0.83260073062864626   1.6367730188788399
15   0.62251438037165663   1.1814041025164983

